Keck Near-Infrared Detections of Mab and Perdita

We report the first near-infrared detection of Uranus's tiny moon Mab, the presumed source of the blue and diffuse $\mu$ ring, using the NIRC2 instrument at Keck Observatory. The detection was permitted by an updated shift-and-stack procedure allowing us to integrate on Mab as it moved across the detector in 23 separate exposures taken over $\sim$2 hours, as well as the very low (0.02$^{\circ}$) phase angle at the time of observation. At this phase angle, Mab has an integrated I/F of 24 $\pm$ 3 km$^2$ at 1.6 $\mu$m and $\lesssim$37 km$^2$ at 2.1 $\mu$m. Comparing these values with Mab's visible reflectance as derived by HST reveals that Mab is spectrally blue; its (0.5 $\mu$m)/(1.6 $\mu$m) color is more consistent with Miranda's value than Puck's value. Mab is therefore more likely a $\sim$6-km radius body with a Miranda-like surface than a 12-km radius body with a Puck-like surface, in agreement with prior work based on infrared upper limits, but we caution that a Puck-like color is only ruled out at the 2$\sigma$ level. We also report the first infrared photometry of Perdita, finding an integrated I/F of 31 $\pm$ 3 km$^2$ at 1.6 $\mu$m.

==> output/Mab_urk_fluxerr.txt <==
0.7


==> output/Mab_urk_intiferr.txt <==
7


==> output/Perdita_urk_fluxerr.txt <==
0.8


==> output/Perdita_urk_intif.txt <==
39


==> output/Perdita_urk_intiferr.txt <==
8


==> output/perturbation_percent_higher_H.txt <==
0

